HST/WFC3 grism observations of $z\sim1$ clusters: evidence for evolution in the mass-size relation of quiescent galaxies from poststarburst galaxies

Minor mergers have been proposed as the driving mechanism for the size growth of quiescent galaxies with decreasing redshift. The process whereby large star-forming galaxies quench and join the quiescent population at the large size end has also been suggested as an explanation for this size growth. Given the clear association of quenching with clusters, we explore this mechanism by studying the structural properties of 23 spectroscopically identified recently quenched (or "poststarburst" (PSB)) cluster galaxies at $z\sim1$. Despite clear PSB spectral signatures implying rapid and violent quenching, 87\% of these galaxies have symmetric, undisturbed morphologies in the stellar continuum. Remarkably, they follow a mass-size relation lying midway between the star-forming and quiescent field relations, with sizes $0.1$ dex smaller than $z\sim1$ star-forming galaxies at log$(M_{*}/M_{\odot})=10.5$. This implies a rapid change in the light profile without directly effecting the stellar distribution, suggesting changes in the mass-to-light ratio gradients across the galaxy are responsible. We develop fading toy models to explore how star-forming galaxies move across the mass-size plane as their stellar populations fade to match those of the PSBs. "Outside-in" fading has the potential to reproduce the contraction in size and increase in bulge-dominance observed between star-forming and PSB cluster galaxies. Since cluster PSBs lie on the large size end of the quiescent mass-size relation, and our previous work shows cluster galaxies are smaller than field galaxies, the sizes of quiescent galaxies must grow both from the quenching of star-forming galaxies and dry minor mergers.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
